Rotation Period of 3I/ATLAS After Perihelion from Jet Position Angle Wobble and Photometric Variability

We determine the post-perihelion rotation period of 3I/ATLAS using two independent diagnostics: the temporal modulation of the position angle (PA) of a persistent jet-like feature, and a time-series photometric light curve in the Gr (R) band. For the jet morphology, we measure the PA at multiple epochs by applying the Larson-Sekanina Rotational Gradient filter to Hubble Space Telescope images between November 20, 2025 and December 27, 2025, and model the phase-folded PA curve with weighted least-squares Fourier series up to two harmonics while scanning trial periods P to identify minima in \c{hi}2(P). For the photometry, we adopt the best-fit period from an independent 30-minute binned analysis (from a 0.25 meter telescope MPC L92) based on a refined \c{hi}2(P) profile for a sinusoidal model with nightly offsets. We find that the jet-PA modulation gives a period Pjet = 7.20 +/-0.05 h (adopting a conservative uncertainty dominated by sparse sampling and systematics), while the photometry yields Pphot = 7.136+/-0.001 h (formal 1{\sigma} uncertainty). Although the periods differ slightly, the offset is plausibly attributable to non-Gaussian systematics and aliasing. The combined data supports a post-perihelion rotation period of 7.1 h associated with precession of the jet structure around the rotation axis by 20{\deg}. The rotation axis is aligned with the sunward direction to within 20{\deg}

==> data/jet_pa_measurements.csv <==
datetime_iso,PA_deg,sigma_deg
2025-11-30T19:25:00,290,3.0
2025-11-30T20:44:00,288,3.0
2025-11-30T20:51:00,288,3.0
2025-11-30T20:59:00,285,3.0
2025-11-30T21:05:55,283,3.0
2025-11-30T21:13:00,283,3.0
2025-12-04T15:36:59,260,3.0
2025-12-04T15:43:59,262,3.0
2025-12-04T15:51:59,266,3.0
2025-12-04T15:59:59,270,3.0
2025-12-12T21:20:00,281,3.0
2025-12-12T21:26:00,278,3.0
2025-12-12T21:31:59,277,3.0
2025-12-12T21:38:00,275,3.0
2025-12-12T21:44:00,273,3.0
2025-12-12T21:49:59,270,3.0
2025-12-27T15:58:00,263,3.0
2025-12-27T16:03:59,260,3.0
2025-12-27T16:11:00,258,3.0
2025-12-27T16:19:06,256,3.0
2025-12-27T16:21:59,255,3.0


==> data/photometry_binned_30min.csv <==
datetime_iso,JD,night,phase,mag_corr,delta_mag,sigma_mag
2025-12-09T01:21:56,2461018.5569094364,0,0.0,14.465140292183058,0.6172434970957443,0.005666084272886724
2025-12-09T01:51:37,2461018.577520711,0,0.06932081857565758,14.233993530438582,0.3860967353512681,0.005207532092744409
2025-12-09T02:18:38,2461018.5962829306,0,0.13242280803940015,14.290846933236118,0.44295013814880413,0.0052586480371606065
2025-12-09T02:52:31,2461018.6198051376,0,0.21153381330666157,14.421831086968972,0.5739342918816579,0.005601559981846318
2025-12-09T03:06:44,2461018.629684,0,0.24475887236038182,14.441,0.593103204912687,0.03358181255799567
2025-12-15T02:13:03,2461024.592398243,1,0.29884295314977294,13.531174552246904,0.036119509775399905,0.003388286489009216
2025-12-15T02:47:25,2461024.6162668904,1,0.37911912309696305,13.171605165615984,-0.32344987685551985,0.0030597798875058517
2025-12-15T02:59:14,2461024.624478,1,0.4067351179867096,13.617000000000003,0.12194495752849832,0.021683642899940087
2025-12-18T02:53:26,2461027.6204478485,2,0.4829233754600928,13.813658514434408,-0.6460570544435811,0.003831757126800375
2025-12-18T03:23:04,2461027.6410227935,2,0.5521220089450765,13.990329705395157,-0.46938586348283273,0.0041121718700837155
2025-12-18T03:49:18,2461027.6592406295,2,0.6133931014097307,13.898418635479759,-0.5612969333982303,0.004793990187296723
2025-12-22T22:21:21,2461032.431493891,3,0.6636621996000542,13.314878265757741,-0.5764955397889722,0.003984364037688455
2025-12-22T22:53:44,2461032.4539861777,3,0.73930932794444,13.886766486666877,-0.004607318879836342,0.005395780442192089
2025-12-22T23:07:12,2461032.4633438,3,0.7707813284341825,14.030000000000003,0.1386261944532894,0.019477933261571583


==> data/photometry_binned_30min_points.csv <==
night,bin,JD,mag_corr,sigma_mag,SNR_eff,phase,delta_mag,UT_date,UT_time,mag_nightmean_removed
0,0,2461018.5569094364,14.465140292183058,0.005666084272886724,191.61381082792545,0.0,0.6172434970957443,2025-12-09,01:21:57,0.09457792361771311
0,1,2461018.577520711,14.233993530438582,0.005207532092744409,208.48647318231463,0.06932081857565758,0.3860967353512681,2025-12-09,01:51:38,-0.13656883812676313
0,2,2461018.5962829306,14.290846933236118,0.0052586480371606065,206.45990990989026,0.13242280803940015,0.44295013814880413,2025-12-09,02:18:39,-0.07971543532922709
0,3,2461018.6198051376,14.421831086968972,0.005601559981846318,193.82100763333162,0.21153381330666157,0.5739342918816579,2025-12-09,02:52:31,0.05126871840362668
0,4,2461018.629684,14.441,0.03358181255799567,32.33,0.24475887236038182,0.593103204912687,2025-12-09,03:06:45,0.07043763143465576
1,0,2461024.592398243,13.531174552246904,0.003388286489009216,320.42745013497205,0.29884295314977294,0.036119509775399905,2025-12-15,02:13:03,0.09124797962594045
1,1,2461024.6162668904,13.171605165615984,0.0030597798875058517,354.82944522685824,0.37911912309696305,-0.32344987685551985,2025-12-15,02:47:25,-0.2683214070049793
1,2,2461024.624478,13.617000000000003,0.021683642899940087,50.07,0.4067351179867096,0.12194495752849832,2025-12-15,02:59:15,0.17707342737903886
2,0,2461027.6204478485,13.813658514434408,0.003831757126800375,283.3425929859469,0.4829233754600928,-0.6460570544435811,2025-12-18,02:53:27,-0.08714377066869794
2,1,2461027.6410227935,13.990329705395157,0.0041121718700837155,264.021065826195,0.5521220089450765,-0.46938586348283273,2025-12-18,03:23:04,0.08952742029205041
2,2,2461027.6592406295,13.898418635479759,0.004793990187296723,226.47105179249732,0.6133931014097307,-0.5612969333982303,2025-12-18,03:49:18,-0.0023836496233471394
3,0,2461032.431493891,13.314878265757741,0.003984364037688455,272.4901614737677,0.6636621996000542,-0.5764955397889722,2025-12-22,22:21:21,-0.4290033183837991
3,1,2461032.4539861777,13.886766486666877,0.005395780442192089,201.21278314262244,0.73930932794444,-0.004607318879836342,2025-12-22,22:53:44,0.1428849025253367
3,2,2461032.4633438,14.030000000000003,0.019477933261571583,55.74,0.7707813284341825,0.1386261944532894,2025-12-22,23:07:13,0.2861184158584624


==> data/photometry_raw.txt <==
OBSERVER:    T. Scarmato
OBS CODE:    L92
TELESCOPE:   0.25m f/4.8 Newton
EXPOSURE JD: Mid-exposure, not corrected for light time
---------------------------------------------------------------
      JD         mag     Flt   SNR    ZeroPt      Cat   Design.
---------------------------------------------------------------
2461018.5459109 14.071 Gr R   37.04   26.859    Gaia3   3I/ATLAS
2461018.5466227 13.930 Gr R   28.37   26.743    Gaia3   3I/ATLAS
2461018.5473333 14.078 Gr R   26.12   26.812    Gaia3   3I/ATLAS
2461018.5480428 14.316 Gr R   24.50   26.713    Gaia3   3I/ATLAS
2461018.5487535 14.282 Gr R   31.12   26.902    Gaia3   3I/ATLAS
2461018.5494641 13.720 Gr R   57.42   26.689    Gaia3   3I/ATLAS
2461018.5501748 13.921 Gr R   31.55   26.572    Gaia3   3I/ATLAS
2461018.5508843 13.833 Gr R   33.07   26.534    Gaia3   3I/ATLAS
2461018.5515961 13.490 Gr R   48.90   26.271    Gaia3   3I/ATLAS
2461018.5537280 14.797 Gr R   30.09   27.685    Gaia3   3I/ATLAS
2461018.5544375 14.072 Gr R   38.33   26.780    Gaia3   3I/ATLAS
2461018.5558600 14.191 Gr R   37.02   26.840    Gaia3   3I/ATLAS
2461018.5565694 14.133 Gr R   43.29   26.790    Gaia3   3I/ATLAS
2461018.5572789 13.893 Gr R   52.61   26.579    Gaia3   3I/ATLAS
2461018.5579896 13.885 Gr R   26.29   26.768    Gaia3   3I/ATLAS
2461018.5594086 13.935 Gr R   31.68   26.603    Gaia3   3I/ATLAS
2461018.5601181 13.702 Gr R   32.86   26.591    Gaia3   3I/ATLAS
2461018.5608252 13.599 Gr R   38.08   26.486    Gaia3   3I/ATLAS
2461018.5615347 13.903 Gr R   29.91   26.650    Gaia3   3I/ATLAS
2461018.5622465 13.731 Gr R   38.11   26.705    Gaia3   3I/ATLAS
2461018.5629549 13.574 Gr R   35.29   26.467    Gaia3   3I/ATLAS
2461018.5636644 13.705 Gr R   48.53   26.707    Gaia3   3I/ATLAS
2461018.5650822 13.790 Gr R   41.61   26.691    Gaia3   3I/ATLAS
2461018.5657928 13.563 Gr R   39.78   26.536    Gaia3   3I/ATLAS
2461018.5665012 13.614 Gr R   51.36   26.661    Gaia3   3I/ATLAS
2461018.5672083 14.123 Gr R   34.79   26.855    Gaia3   3I/ATLAS
2461018.5679178 13.906 Gr R   35.20   26.886    Gaia3   3I/ATLAS
2461018.5686273 13.816 Gr R   47.71   26.869    Gaia3   3I/ATLAS
2461018.5693356 13.769 Gr R   43.34   26.757    Gaia3   3I/ATLAS
2461018.5700509 14.267 Gr R   19.54   26.880    Gaia3   3I/ATLAS
2461018.5707593 13.598 Gr R   34.35   26.586    Gaia3   3I/ATLAS
2461018.5714664 13.580 Gr R   47.89   26.762    Gaia3   3I/ATLAS
2461018.5721748 13.909 Gr R   32.05   26.806    Gaia3   3I/ATLAS
2461018.5728831 14.136 Gr R   25.36   27.016    Gaia3   3I/ATLAS
2461018.5735914 13.803 Gr R   42.49   26.815    Gaia3   3I/ATLAS
2461018.5743009 13.739 Gr R   58.94   26.848    Gaia3   3I/ATLAS
2461018.5764317 13.747 Gr R   42.42   26.910    Gaia3   3I/ATLAS
2461018.5771412 13.619 Gr R   36.41   26.717    Gaia3   3I/ATLAS
2461018.5785660 13.881 Gr R   44.28   26.747    Gaia3   3I/ATLAS
2461018.5792755 13.595 Gr R   53.79   26.793    Gaia3   3I/ATLAS
2461018.5799850 13.750 Gr R   55.47   26.879    Gaia3   3I/ATLAS
2461018.5821157 13.521 Gr R   75.52   26.721    Gaia3   3I/ATLAS
2461018.5842512 13.693 Gr R   59.39   26.741    Gaia3   3I/ATLAS
2461018.5849606 13.740 Gr R   45.22   26.753    Gaia3   3I/ATLAS
2461018.5856748 14.129 Gr R   21.33   26.961    Gaia3   3I/ATLAS
2461018.5863877 13.775 Gr R   37.16   26.816    Gaia3   3I/ATLAS
2461018.5870984 13.722 Gr R   43.48   26.644    Gaia3   3I/ATLAS
2461018.5878102 13.639 Gr R   47.86   26.830    Gaia3   3I/ATLAS
2461018.5885208 13.758 Gr R   44.56   26.817    Gaia3   3I/ATLAS
2461018.5906493 13.876 Gr R   60.20   26.887    Gaia3   3I/ATLAS
2461018.5913588 13.914 Gr R   54.21   26.971    Gaia3   3I/ATLAS
2461018.5920683 13.703 Gr R   40.99   26.832    Gaia3   3I/ATLAS
2461018.5927801 13.413 Gr R   54.39   26.519    Gaia3   3I/ATLAS
2461018.5934884 13.548 Gr R   51.42   26.704    Gaia3   3I/ATLAS
2461018.5941991 13.489 Gr R   45.03   26.616    Gaia3   3I/ATLAS
2461018.5956192 13.947 Gr R   40.64   26.715    Gaia3   3I/ATLAS
2461018.5963356 13.559 Gr R   57.86   26.711    Gaia3   3I/ATLAS
2461018.5984745 13.738 Gr R   28.54   26.811    Gaia3   3I/ATLAS
2461018.5991852 13.746 Gr R   51.11   26.819    Gaia3   3I/ATLAS
2461018.5998947 13.450 Gr R   43.70   26.548    Gaia3   3I/ATLAS
2461018.6006042 13.762 Gr R   36.20   26.558    Gaia3   3I/ATLAS
2461018.6013148 13.431 Gr R   54.42   26.432    Gaia3   3I/ATLAS
2461018.6020255 14.100 Gr R   31.63   26.803    Gaia3   3I/ATLAS
2461018.6027350 13.936 Gr R   36.76   26.647    Gaia3   3I/ATLAS
2461018.6034444 13.736 Gr R   38.20   26.581    Gaia3   3I/ATLAS
2461018.6041539 14.000 Gr R   38.85   26.600    Gaia3   3I/ATLAS
2461018.6048646 13.752 Gr R   24.17   26.532    Gaia3   3I/ATLAS
2461018.6069988 14.013 Gr R   44.32   26.725    Gaia3   3I/ATLAS
2461018.6084201 13.770 Gr R   35.68   26.576    Gaia3   3I/ATLAS
2461018.6091296 14.263 Gr R   26.30   26.618    Gaia3   3I/ATLAS
2461018.6098368 13.790 Gr R   44.08   26.559    Gaia3   3I/ATLAS
2461018.6105440 14.012 Gr R   31.05   26.808    Gaia3   3I/ATLAS
2461018.6112535 13.769 Gr R   45.34   26.719    Gaia3   3I/ATLAS
2461018.6119606 14.002 Gr R   26.83   26.787    Gaia3   3I/ATLAS
2461018.6126701 14.129 Gr R   22.63   26.760    Gaia3   3I/ATLAS
2461018.6133785 13.761 Gr R   26.75   26.456    Gaia3   3I/ATLAS
2461018.6162130 13.501 Gr R   30.82   26.354    Gaia3   3I/ATLAS
2461018.6183438 13.564 Gr R   55.67   26.497    Gaia3   3I/ATLAS
2461018.6190521 13.848 Gr R   38.58   26.607    Gaia3   3I/ATLAS
2461018.6197627 13.681 Gr R   51.68   26.613    Gaia3   3I/ATLAS
2461018.6197627 13.681 Gr R   51.68   26.613    Gaia3   3I/ATLAS
2461018.6211806 13.728 Gr R   35.18   26.647    Gaia3   3I/ATLAS
2461018.6218900 13.730 Gr R   34.65   26.667    Gaia3   3I/ATLAS
2461018.6225972 13.941 Gr R   34.97   26.632    Gaia3   3I/ATLAS
2461018.6233056 13.497 Gr R   54.78   26.649    Gaia3   3I/ATLAS
2461018.6240139 14.019 Gr R   30.27   26.771    Gaia3   3I/ATLAS
2461018.6247222 13.965 Gr R   38.64   26.705    Gaia3   3I/ATLAS
2461018.6254306 13.615 Gr R   41.32   26.525    Gaia3   3I/ATLAS
2461018.6261389 13.408 Gr R   47.90   26.420    Gaia3   3I/ATLAS
2461018.6268472 13.910 Gr R   40.47   26.744    Gaia3   3I/ATLAS
2461018.6275556 13.752 Gr R   41.87   26.644    Gaia3   3I/ATLAS
2461018.6289745 13.896 Gr R   36.72   26.522    Gaia3   3I/ATLAS
2461018.6296840 13.906 Gr R   32.33   26.757    Gaia3   3I/ATLAS
2461024.5827106 13.761 Gr R   67.45   27.625    Gaia3   3I/ATLAS
2461024.5834190 13.728 Gr R   50.94   27.617    Gaia3   3I/ATLAS
2461024.5841262 13.812 Gr R   74.86   27.575    Gaia3   3I/ATLAS
2461024.5848345 13.839 Gr R   50.86   27.547    Gaia3   3I/ATLAS
2461024.5855417 13.913 Gr R   58.96   27.571    Gaia3   3I/ATLAS
2461024.5862512 13.805 Gr R   44.13   27.584    Gaia3   3I/ATLAS
2461024.5876667 13.723 Gr R   63.08   27.541    Gaia3   3I/ATLAS
2461024.5883738 13.722 Gr R   69.72   27.624    Gaia3   3I/ATLAS
2461024.5890810 13.798 Gr R   61.06   27.499    Gaia3   3I/ATLAS
2461024.5897882 13.745 Gr R   75.08   27.564    Gaia3   3I/ATLAS
2461024.5904954 13.610 Gr R   75.65   27.566    Gaia3   3I/ATLAS
2461024.5912014 13.697 Gr R   62.48   27.552    Gaia3   3I/ATLAS
2461024.5919109 13.831 Gr R   58.90   27.494    Gaia3   3I/ATLAS
2461024.5926181 13.741 Gr R   61.15   27.469    Gaia3   3I/ATLAS
2461024.5933275 13.635 Gr R   53.50   27.521    Gaia3   3I/ATLAS
2461024.5940359 13.709 Gr R   52.33   27.495    Gaia3   3I/ATLAS
2461024.5947431 13.874 Gr R   47.16   27.455    Gaia3   3I/ATLAS
2461024.5954514 13.823 Gr R   73.16   27.584    Gaia3   3I/ATLAS
2461024.5961586 13.584 Gr R   86.78   27.439    Gaia3   3I/ATLAS
2461024.5968646 13.810 Gr R   48.72   27.462    Gaia3   3I/ATLAS
2461024.5975718 13.805 Gr R   56.92   27.575    Gaia3   3I/ATLAS
2461024.5982789 13.781 Gr R   61.18   27.463    Gaia3   3I/ATLAS
2461024.5989861 13.752 Gr R   48.30   27.414    Gaia3   3I/ATLAS
2461024.5996933 13.617 Gr R   53.67   27.350    Gaia3   3I/ATLAS
2461024.6004005 13.732 Gr R   59.14   27.410    Gaia3   3I/ATLAS
2461024.6011076 13.975 Gr R   31.21   27.558    Gaia3   3I/ATLAS
2461024.6018148 13.996 Gr R   47.97   27.480    Gaia3   3I/ATLAS
2461024.6025220 13.972 Gr R   55.24   27.429    Gaia3   3I/ATLAS
2461024.6032280 13.855 Gr R   42.10   27.462    Gaia3   3I/ATLAS
2461024.6039352 13.708 Gr R   65.81   27.447    Gaia3   3I/ATLAS
2461024.6046435 13.738 Gr R   50.63   27.453    Gaia3   3I/ATLAS
2461024.6053495 13.741 Gr R   43.20   27.485    Gaia3   3I/ATLAS
2461024.6060567 13.852 Gr R   43.11   27.503    Gaia3   3I/ATLAS
2461024.6067639 13.769 Gr R   46.78   27.429    Gaia3   3I/ATLAS
2461024.6074711 13.633 Gr R   47.79   27.468    Gaia3   3I/ATLAS
2461024.6081782 13.864 Gr R   33.80   27.430    Gaia3   3I/ATLAS
2461024.6088866 13.825 Gr R   43.15   27.422    Gaia3   3I/ATLAS
2461024.6095961 13.829 Gr R   38.22   27.413    Gaia3   3I/ATLAS
2461024.6103056 13.565 Gr R   77.66   27.395    Gaia3   3I/ATLAS
2461024.6110127 13.730 Gr R   61.20   27.413    Gaia3   3I/ATLAS
2461024.6117199 13.934 Gr R   33.07   27.317    Gaia3   3I/ATLAS
2461024.6124271 13.798 Gr R   75.22   27.391    Gaia3   3I/ATLAS
2461024.6131354 13.533 Gr R   53.96   27.396    Gaia3   3I/ATLAS
2461024.6145486 13.714 Gr R   59.76   27.382    Gaia3   3I/ATLAS
2461024.6152558 13.636 Gr R   45.56   26.953    Gaia3   3I/ATLAS
2461024.6159630 13.570 Gr R   82.64   27.304    Gaia3   3I/ATLAS
2461024.6166701 13.752 Gr R   44.11   27.254    Gaia3   3I/ATLAS
2461024.6173773 13.632 Gr R   55.16   27.309    Gaia3   3I/ATLAS
2461024.6180845 13.701 Gr R   49.17   27.421    Gaia3   3I/ATLAS
2461024.6187917 13.789 Gr R   54.48   27.474    Gaia3   3I/ATLAS
2461024.6195023 13.788 Gr R   58.83   27.397    Gaia3   3I/ATLAS
2461024.6202095 12.528 Gr R  213.00   27.416    Gaia3   3I/ATLAS
2461024.6209387 13.727 Gr R   63.91   27.377    Gaia3   3I/ATLAS
2461024.6216470 13.653 Gr R   62.59   27.385    Gaia3   3I/ATLAS
2461024.6230625 13.527 Gr R   60.18   27.333    Gaia3   3I/ATLAS
2461024.6237685 13.704 Gr R   60.03   27.410    Gaia3   3I/ATLAS
2461024.6244780 13.722 Gr R   50.07   27.397    Gaia3   3I/ATLAS
2461027.6105486 14.087 Gr R   55.57   27.514    Gaia3   3I/ATLAS
2461027.6119653 13.923 Gr R   54.13   27.407    Gaia3   3I/ATLAS
2461027.6126736 14.021 Gr R   31.60   27.363    Gaia3   3I/ATLAS
2461027.6133808 14.232 Gr R   30.23   27.370    Gaia3   3I/ATLAS
2461027.6140880 13.963 Gr R   57.55   27.430    Gaia3   3I/ATLAS
2461027.6147963 13.952 Gr R   74.31   27.438    Gaia3   3I/ATLAS
2461027.6155035 13.688 Gr R   67.89   27.338    Gaia3   3I/ATLAS
2461027.6162141 14.039 Gr R   46.05   27.436    Gaia3   3I/ATLAS
2461027.6169225 13.810 Gr R   53.64   27.340    Gaia3   3I/ATLAS
2461027.6176331 13.807 Gr R   50.16   27.334    Gaia3   3I/ATLAS
2461027.6183414 14.097 Gr R   49.01   27.296    Gaia3   3I/ATLAS
2461027.6190486 13.854 Gr R   43.34   27.320    Gaia3   3I/ATLAS
2461027.6197546 13.726 Gr R   73.54   27.409    Gaia3   3I/ATLAS
2461027.6204630 13.812 Gr R   56.50   27.381    Gaia3   3I/ATLAS
2461027.6211701 13.760 Gr R   72.13   27.312    Gaia3   3I/ATLAS
2461027.6218773 13.847 Gr R   49.96   27.371    Gaia3   3I/ATLAS
2461027.6225833 13.870 Gr R   42.71   27.378    Gaia3   3I/ATLAS
2461027.6232905 13.803 Gr R   57.67   27.332    Gaia3   3I/ATLAS
2461027.6239977 13.794 Gr R   51.89   27.355    Gaia3   3I/ATLAS
2461027.6247060 13.808 Gr R   61.32   27.274    Gaia3   3I/ATLAS
2461027.6254144 13.748 Gr R   47.68   27.295    Gaia3   3I/ATLAS
2461027.6261227 13.768 Gr R   73.14   27.281    Gaia3   3I/ATLAS
2461027.6268299 13.903 Gr R   53.37   27.371    Gaia3   3I/ATLAS
2461027.6275370 14.028 Gr R   38.59   27.258    Gaia3   3I/ATLAS
2461027.6282442 14.032 Gr R   48.35   27.253    Gaia3   3I/ATLAS
2461027.6289514 14.045 Gr R   33.76   27.379    Gaia3   3I/ATLAS
2461027.6296586 14.098 Gr R   33.87   27.063    Gaia3   3I/ATLAS
2461027.6303669 13.934 Gr R   32.55   27.092    Gaia3   3I/ATLAS
2461027.6310764 13.865 Gr R   39.61   27.247    Gaia3   3I/ATLAS
2461027.6317859 13.777 Gr R   62.64   27.303    Gaia3   3I/ATLAS
2461027.6324931 13.889 Gr R   64.27   27.228    Gaia3   3I/ATLAS
2461027.6332002 13.772 Gr R   57.65   27.291    Gaia3   3I/ATLAS
2461027.6339074 14.011 Gr R   38.63   27.400    Gaia3   3I/ATLAS
2461027.6346146 13.917 Gr R   56.41   27.243    Gaia3   3I/ATLAS
2461027.6353206 13.910 Gr R   63.80   27.326    Gaia3   3I/ATLAS
2461027.6360301 13.819 Gr R   48.63   27.176    Gaia3   3I/ATLAS
2461027.6367373 13.953 Gr R   63.22   27.209    Gaia3   3I/ATLAS
2461027.6374456 14.099 Gr R   34.75   27.125    Gaia3   3I/ATLAS
2461027.6381551 13.856 Gr R   48.12   27.170    Gaia3   3I/ATLAS
2461027.6388646 14.118 Gr R   39.18   27.209    Gaia3   3I/ATLAS
2461027.6395741 14.009 Gr R   39.35   27.181    Gaia3   3I/ATLAS
2461027.6402847 13.999 Gr R   46.35   27.206    Gaia3   3I/ATLAS
2461027.6409919 13.980 Gr R   37.93   27.140    Gaia3   3I/ATLAS
2461027.6417014 13.911 Gr R   34.26   27.246    Gaia3   3I/ATLAS
2461027.6424086 13.903 Gr R   43.15   27.239    Gaia3   3I/ATLAS
2461027.6431157 14.047 Gr R   33.29   27.195    Gaia3   3I/ATLAS
2461027.6438229 13.917 Gr R   50.06   27.218    Gaia3   3I/ATLAS
2461027.6445301 13.876 Gr R   39.98   27.049    Gaia3   3I/ATLAS
2461027.6452373 13.851 Gr R   65.55   27.049    Gaia3   3I/ATLAS
2461027.6459444 13.960 Gr R   42.80   27.130    Gaia3   3I/ATLAS
2461027.6466516 14.076 Gr R   53.54   27.273    Gaia3   3I/ATLAS
2461027.6473600 14.110 Gr R   43.76   27.283    Gaia3   3I/ATLAS
2461027.6480671 14.138 Gr R   35.21   27.290    Gaia3   3I/ATLAS
2461027.6487743 13.806 Gr R   53.66   27.184    Gaia3   3I/ATLAS
2461027.6494815 13.816 Gr R   45.65   27.142    Gaia3   3I/ATLAS
2461027.6501887 13.984 Gr R   36.02   27.255    Gaia3   3I/ATLAS
2461027.6508981 13.866 Gr R   64.79   27.236    Gaia3   3I/ATLAS
2461027.6516262 13.848 Gr R   46.61   27.165    Gaia3   3I/ATLAS
2461027.6523356 13.765 Gr R   58.67   27.328    Gaia3   3I/ATLAS
2461027.6530440 13.934 Gr R   37.67   27.347    Gaia3   3I/ATLAS
2461027.6537500 13.777 Gr R   56.13   27.263    Gaia3   3I/ATLAS
2461027.6544572 13.882 Gr R   54.12   27.254    Gaia3   3I/ATLAS
2461027.6551644 13.834 Gr R   41.27   27.271    Gaia3   3I/ATLAS
2461027.6558715 13.965 Gr R   50.20   27.251    Gaia3   3I/ATLAS
2461027.6565787 13.948 Gr R   45.92   27.237    Gaia3   3I/ATLAS
2461027.6572870 13.688 Gr R   50.83   27.176    Gaia3   3I/ATLAS
2461027.6579954 13.908 Gr R   55.91   27.272    Gaia3   3I/ATLAS
2461027.6587049 13.936 Gr R   40.04   27.228    Gaia3   3I/ATLAS
2461027.6594120 14.066 Gr R   47.59   27.230    Gaia3   3I/ATLAS
2461027.6601192 13.886 Gr R   32.49   27.096    Gaia3   3I/ATLAS
2461027.6608264 13.888 Gr R   40.80   27.228    Gaia3   3I/ATLAS
2461027.6615336 13.847 Gr R   59.80   27.267    Gaia3   3I/ATLAS
2461027.6622407 13.879 Gr R   56.57   27.248    Gaia3   3I/ATLAS
2461027.6629479 13.887 Gr R   55.59   27.168    Gaia3   3I/ATLAS
2461027.6636551 13.686 Gr R   63.03   27.239    Gaia3   3I/ATLAS
2461027.6643623 13.780 Gr R   52.59   27.293    Gaia3   3I/ATLAS
2461027.6650683 13.855 Gr R   71.51   27.202    Gaia3   3I/ATLAS
2461032.4215532 14.502 Gr R   23.46   27.604    Gaia3   3I/ATLAS
2461032.4222604 14.354 Gr R   30.10   27.587    Gaia3   3I/ATLAS
2461032.4229676 14.284 Gr R   27.54   27.639    Gaia3   3I/ATLAS
2461032.4236736 14.201 Gr R   33.60   27.648    Gaia3   3I/ATLAS
2461032.4243819 14.285 Gr R   24.30   27.511    Gaia3   3I/ATLAS
2461032.4250891 14.379 Gr R   29.08   27.537    Gaia3   3I/ATLAS
2461032.4257975 14.314 Gr R   51.68   27.511    Gaia3   3I/ATLAS
2461032.4265046 14.308 Gr R   26.04   27.521    Gaia3   3I/ATLAS
2461032.4272130 14.012 Gr R   40.52   27.404    Gaia3   3I/ATLAS
2461032.4279190 15.625 Gr R   28.49   28.749    Gaia3   3I/ATLAS
2461032.4286285 14.262 Gr R   32.69   27.567    Gaia3   3I/ATLAS
2461032.4293356 12.902 Gr R  122.24   27.648    Gaia3   3I/ATLAS
2461032.4300440 13.010 Gr R  108.76   27.601    Gaia3   3I/ATLAS
2461032.4307512 13.032 Gr R  100.93   27.686    Gaia3   3I/ATLAS
2461032.4314595 14.158 Gr R   53.86   27.682    Gaia3   3I/ATLAS
2461032.4321690 14.026 Gr R   41.93   27.616    Gaia3   3I/ATLAS
2461032.4328773 14.390 Gr R   32.26   27.632    Gaia3   3I/ATLAS
2461032.4335868 14.226 Gr R   40.01   27.560    Gaia3   3I/ATLAS
2461032.4342940 14.544 Gr R   27.02   27.662    Gaia3   3I/ATLAS
2461032.4350012 14.237 Gr R   46.65   27.506    Gaia3   3I/ATLAS
2461032.4357083 14.212 Gr R   34.73   27.425    Gaia3   3I/ATLAS
2461032.4364155 14.256 Gr R   44.03   27.523    Gaia3   3I/ATLAS
2461032.4371238 14.648 Gr R   27.91   27.649    Gaia3   3I/ATLAS
2461032.4378310 14.293 Gr R   34.10   27.460    Gaia3   3I/ATLAS
2461032.4385394 14.281 Gr R   58.03   27.573    Gaia3   3I/ATLAS
2461032.4392454 14.095 Gr R   42.26   27.593    Gaia3   3I/ATLAS
2461032.4399549 14.328 Gr R   47.52   27.604    Gaia3   3I/ATLAS
2461032.4406632 14.240 Gr R   37.33   27.345    Gaia3   3I/ATLAS
2461032.4413727 14.449 Gr R   24.37   27.436    Gaia3   3I/ATLAS
2461032.4420822 14.336 Gr R   30.81   27.468    Gaia3   3I/ATLAS
2461032.4427905 14.273 Gr R   36.17   27.558    Gaia3   3I/ATLAS
2461032.4434988 14.272 Gr R   32.40   27.410    Gaia3   3I/ATLAS
2461032.4442095 14.461 Gr R   18.65   27.360    Gaia3   3I/ATLAS
2461032.4449167 14.403 Gr R   21.88   27.429    Gaia3   3I/ATLAS
2461032.4456250 14.375 Gr R   46.45   27.371    Gaia3   3I/ATLAS
2461032.4463322 14.404 Gr R   24.29   27.379    Gaia3   3I/ATLAS
2461032.4470394 14.193 Gr R   22.69   27.397    Gaia3   3I/ATLAS
2461032.4477465 14.228 Gr R   23.76   27.454    Gaia3   3I/ATLAS
2461032.4484560 14.059 Gr R   45.19   27.473    Gaia3   3I/ATLAS
2461032.4491644 13.977 Gr R   41.41   27.513    Gaia3   3I/ATLAS
2461032.4505822 14.108 Gr R   37.48   27.542    Gaia3   3I/ATLAS
2461032.4512928 14.050 Gr R   45.67   27.753    Gaia3   3I/ATLAS
2461032.4520023 14.053 Gr R   37.32   27.567    Gaia3   3I/ATLAS
2461032.4527106 14.332 Gr R   35.64   27.625    Gaia3   3I/ATLAS
2461032.4534190 14.391 Gr R   28.63   27.726    Gaia3   3I/ATLAS
2461032.4541285 14.119 Gr R   41.61   27.685    Gaia3   3I/ATLAS
2461032.4548368 14.168 Gr R   34.29   27.709    Gaia3   3I/ATLAS
2461032.4555463 14.128 Gr R   42.52   27.708    Gaia3   3I/ATLAS
2461032.4562558 14.300 Gr R   41.88   27.696    Gaia3   3I/ATLAS
2461032.4569630 14.239 Gr R   44.19   27.756    Gaia3   3I/ATLAS
2461032.4576725 14.067 Gr R   54.83   27.717    Gaia3   3I/ATLAS
2461032.4583808 14.217 Gr R   38.79   27.633    Gaia3   3I/ATLAS
2461032.4590903 14.351 Gr R   34.66   27.622    Gaia3   3I/ATLAS
2461032.4597998 14.168 Gr R   42.39   27.372    Gaia3   3I/ATLAS
2461032.4605081 13.967 Gr R   47.86   27.393    Gaia3   3I/ATLAS
2461032.4612164 14.090 Gr R   49.05   27.459    Gaia3   3I/ATLAS
2461032.4619248 14.012 Gr R   35.96   27.514    Gaia3   3I/ATLAS
2461032.4626354 14.117 Gr R   28.71   27.536    Gaia3   3I/ATLAS
2461032.4633438 14.159 Gr R   55.74   27.421    Gaia3   3I/ATLAS


